A Hybrid High-Order method for highly oscillatory elliptic problems

We devise a Hybrid High-Order (HHO) method for highly oscillatory elliptic problems that is capable of handling general meshes. The method hinges on discrete unknowns that are polynomials attached to the faces and cells of a coarse mesh; those attached to the cells can be eliminated locally using static condensation. The main building ingredient is a reconstruction operator, local to each coarse cell, that maps onto a fine-scale space spanned by oscillatory basis functions. The present HHO method generalizes the ideas of some existing multiscale approaches, while providing the first complete analysis on general meshes. It also improves on those methods, taking advantage of the flexibility granted by the HHO framework. The method handles arbitrary orders of approximation $k\geq 0$. For face unknowns that are polynomials of degree $k$, we devise two versions of the method, depending on the polynomial degree $(k-1)$ or $k$ of the cell unknowns. We prove, in the case of periodic coefficients, an energy-error estimate of the form $\left(\varepsilon^{\frac{1}{2}}+H^{k+1}+(\varepsilon/H)^{\frac{1}{2}}\right)$, and we illustrate our theoretical findings on some test-cases.

==> mshhodata_002_ref_L9_k2.dat <==
# Data for MsHHO with eps = 0.02, with ref L9 k=2, periodic
 H               K0k1eo          K0k2eo          K1k1mo           K1k1eo          K1k2mo         K1k2eo          K2k1mo           K2k1eo         K2k2mo      K2k2eo
0.4254          0.00922375      0.00900002      0.00604354      0.00600892      0.00576325      0.00572594      0.00505088      0.00506611      0.00469969      0.00475626
0.212727        0.00585912      0.00548567      0.00431502      0.0042958       0.00385103      0.00384822      0.00398002      0.00396523      0.00349049      0.00350976
0.106363        0.0050183       0.00455909      0.00450684      0.00447904      0.00403992      0.00404196      0.00436063      0.00434044      0.00390638      0.00391048
0.0531817       0.00597245      0.00557601      0.00557771      0.00554526      0.00518428      0.00519108      0.00535085      0.00533909      0.00498064      0.00498409
0.0265909       0.00808418      0.0077619       0.00612504      0.00608111      0.0057689       0.00577833      0.00364052      0.0036566       0.00308222      0.00308981
0.0132954       0.00760156      0.00725481      0.00315096      0.00307867      0.00243734      0.00242337      0.0022086       0.00219397      0.00114312      0.00113616
0.00664772      0.00447041      0.00441876      0.00109091      0.00106947      0.00094327      0.000942085     0.000577598     0.000569928     0.000278549     0.000278436



==> mshhodata_002_ref_L9_k2_lp.dat <==
# Data for MsHHO with eps = 0.02, with ref L9 k=2, locally periodic 
 H                K0k1eo         K0k2eo          K1k1mo          K1k1eo          K1k2mo          K1k2eo          K2k1mo          K2k1eo           K2k2mo       K2k2eo
0.4254          0.00687027      0.00681524      0.00443581      0.00441056      0.00435531      0.00432891      0.00361777      0.00363875      0.00351073      0.00353654
0.212727        0.00417252      0.00407328      0.00293227      0.00292589      0.00279359      0.00279066      0.0026482       0.00264648      0.00249578      0.00250295
0.106363        0.00338612      0.00325168      0.00297625      0.00297056      0.00283144      0.0028327       0.00287326      0.00286644      0.00272942      0.00273118
0.0531817       0.00399902      0.00387874      0.0037244       0.0037181       0.00360229      0.00360515      0.00357993      0.0035749       0.00346287      0.00346393
0.0265909       0.00545817      0.00536101      0.00412578      0.00411985      0.00402205      0.00402619      0.00231981      0.00232728      0.00214381      0.00214535
0.0132954       0.00521829      0.00509667      0.00190232      0.0018846       0.00166791      0.00166723      0.00108594      0.00108391      0.000684146     0.000684588
0.00664772      0.00313887      0.00312393      0.000672584     0.000668445     0.000635701     0.00063569      0.000254856     0.000251839     0.00016565      0.000165745


